Human-Robot Collaboration: From Psychology to Social Robotics

With the advances in robotic technology, research in human-robot collaboration (HRC) has gained in importance. For robots to interact with humans autonomously they need active decision making that takes human partners into account. However, state-of-the-art research in HRC does often assume a leader-follower division, in which one agent leads the interaction. We believe that this is caused by the lack of a reliable representation of the human and the environment to allow autonomous decision making. This problem can be overcome by an embodied approach to HRC which is inspired by psychological studies of human-human interaction (HHI). In this survey, we review neuroscientific and psychological findings of the sensorimotor patterns that govern HHI and view them in a robotics context. Additionally, we study the advances made by the robotic community into the direction of embodied HRC. We focus on the mechanisms that are required for active, physical human-robot collaboration. Finally, we discuss the similarities and differences in the two fields of study which pinpoint directions of future research.

==> includes/Additional_material.txt <==
------------------------------------------------------------------------------------
Related EU projects within HRI:
------------------------------------------------------------------------------------

Finished:

- Cooperative Human Robot Interaction Systems (http://www.chrisfp7.eu/research.html)

- Living with Robots and Interactive Companions. (http://lirec.eu/project)

- Evolving Morphologies for Human-Robot Symbiotic  Interaction (http://www.evryon.eu/publications.html) 

- RObot control for Skilled ExecuTion of Tasks in natural interaction with humans; based on Autonomy, cumulative knowledge and learning (http://fp7rosetta.org/?q=node/6)


Running:
- Long-Term Human-Robot Teaming for Robot-Assisted Disaster Response. (http://www.tradr-project.eu/?page_id=83)

-  Knowledge-Based Information Agent with Social Competence and Human Interaction Capabilities (http://kristina-project.eu/en/)

- Cognitive Interaction in Motion (https://cogimon.eu/publications)

- timestorm (http://timestorm.eu/repository/publications/ - reviewers project)

- Seamless Human-Robot Interaction in Dynamically Changing Environments (http://www.shrine-project.eu/?Publications)

------------------------------------------------------------------------------------
Related EU projects within HHI:
------------------------------------------------------------------------------------
Autism related projects: http://www.autismeurope.org/activities/projects/

Social Brain Lab (http://www.narcis.nl/research/RecordID/OND1346751/Language/en)


Finished:

- list of several erc grants for social cognition: https://erc.europa.eu/erc-stories/what-does-our-brain-say-about-our-social-nature

- different projects mainly concerned with creativity but some combine this with social: http://www.cognovo.eu/projects/

- The neuroscience of empathy: shared circuits for actions, emotions, and sensations. 
(http://www.nwo.nl/en/research-and-results/research-projects/i/70/1170.html)

- Theory of Mind and Mirror Neurons in autism


Running: 


Just started (not so much work done yet but maybe interesting previous work):

- An Integrative Framework for Modeling the Sense of Commitment (http://www2.warwick.ac.uk/fac/soc/philosophy/research/researchcentres/conandselfcon/senseofcommitment/)

- JAXPERTISE: Joint action expertise: Behavioral, cognitive, and neural mechanisms for joint action learning  (https://www.ceu.edu/project/jaxpertise-joint-action-expertise-behavioral-cognitive-and-neural-mechanisms-joint-action)

- SOMICS: Constructing Social Minds: Coordination, Communication, and Cultural Transmission (https://www.ceu.edu/project/somics-constructing-social-minds-coordination-communication-and-cultural-transmission)

- How the brain creates Mutual Understanding during Social InteraCtion

- Prediction and Anticipation of Actions: Modelling How We Foresee the Others - PREDACTION (http://www.narcis.nl/research/RecordID/OND1358606/Language/en)





==> includes/structure.txt <==
Check SMCs involve unidirectional coupling, one
agent predicting another agent’s actions or the interaction between two other
agents. Behaviourally, this may lead e.g. to entrainment of one agent to a group
of other agents. 
Synch SMCs enable bidirectional coupling, both agents mutually
predicting each other. This may lead to mutual entrainment, allowing cooperation,
joint attention, turn-taking, and shared action goals. 
Unite SMCs promote
group-related, multidirectional coupling. They express a coupling mode characterized
by emergence of higher-order interaction patterns that cannot fully be
explained by the bivariate interactions among the group members. This may allow
the emergence of group mental states, group habits, and group emotions.


Human-human interaction 
 SMCs - what has been done in eSMCs?
 check SMCs: gaze, joint attention, imitation
 sync SMCs: emergent synchronization, coupling, turn-taking, collaboration, joint action, leader-follower
 unite SMCs: group phenomena?
 
 explaining theories: Dynamical systems and Mapping
 
 
 Human-robot interaction 
 SMCs - what is the idea behind embodied intelligence? what has been done in eSMCs?
 check SMCs: learning from other agent, learning to predict other agent, imitation, gaze
 sync SMCs: pure control approaches, physical coupling, turn-taking, collaboration, joint action, leader-follower (away from slave), signalling and predicting (more the learning approach than control)
 unite SMCs: group phenomena? 2 Furhats and a human  
 
 
